Tracing X-ray and HI absorption in peaked spectrum sources

Recent studies have shown that both 21cm HI absorption and soft X-ray absorption serve as excellent tracers of the dense and dusty gas near the active nucleus of young radio galaxies, offering new insight into the physical nature of the circumnuclear medium. To date, a correlation between the column densities derived using these absorption processes has been observed within Compact Steep Spectrum (CSS) and Gigahertz-Peaked Spectrum (GPS) radio sources. While it is possible that this correlation exists within the broader radio population, many samples of radio galaxies make this difficult to test due to selection effects. This paper explores the possibility of a correlation in the broader radio population by analysing a historic sample of 168 radio sources compiled from the literature in such a way so as to minimise selection bias. From this historic sample we conclude that there is some evidence for a correlation between HI and soft X-ray absorption outside of peaked spectrum sources, but that the selection bias towards these sources makes further analysis difficult using current samples. We discuss this in the context of the SEAFOG project and how forthcoming data will change the landscape of future absorption studies.

==> README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 23 June 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD (New Journal Design) journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%



